A Reduced Magnetic Vector Potential Approach with Higher-Order Splines

This work presents a high-order isogeometric formulation for magnetoquasistatic eddy-current problems based on a decomposition into Biot-Savart-driven source fields and finite-element reaction fields. Building upon a recently proposed surface-only Biot-Savart evaluation, we generalize the reduced magnetic vector potential framework to the quasistatic regime and introduce a consistent high-order spline discretization. The resulting method avoids coil meshing, supports arbitrary winding paths, and enables high-order field approximation within a reduced computational domain. Beyond establishing optimal convergence rates, the numerical investigation identifies the requirements necessary to recover high-order accuracy in practice, including geometric regularity of the enclosing interface, accurate kernel quadrature, and compatible trace spaces for the source-reaction coupling.

==> data/FLUX_PathY_cleaned.csv <==
-0.05,0.000575404138
-0.0498,0.000583428711
-0.0496,0.00059160976
-0.0494,0.000599950964
-0.0492,0.000608456102
-0.049,0.000619464347
-0.0488,0.000628156408
-0.0486,0.000637024264
-0.0484,0.000646072144
-0.0482,0.000655304398
-0.048,0.000664725499
-0.0478,0.000674340053
-0.0476,0.000684152796
-0.0474,0.000694168601
-0.0472,0.000704392483
-0.047,0.000714829604
-0.0468,0.000725485276
-0.0466,0.000736364967
-0.0464,0.000747474305
-0.0462,0.000758819085
-0.046,0.000770405272
-0.0458,0.000782638572
-0.0456,0.000794686058
-0.0454,0.000806993932
-0.0452,0.0008195689
-0.045,0.000832417866
-0.0448,0.000845547942
-0.0446,0.000858966453
-0.0444,0.000872680943
-0.0442,0.000886699184
-0.044,0.000901029183
-0.0438,0.000915679187
-0.0436,0.000930657694
-0.0434,0.000945973457
-0.0432,0.000961635495
-0.043,0.0009776531
-0.0428,0.000994035846
-0.0426,0.00101079359
-0.0424,0.00102793651
-0.0422,0.00104547506
-0.042,0.00106342003
-0.0418,0.00108178254
-0.0416,0.00110057403
-0.0414,0.00111980629
-0.0412,0.00113949148
-0.041,0.0011596421
-0.0408,0.00118027104
-0.0406,0.00120139158
-0.0404,0.00122301738
-0.0402,0.00124516251
-0.04,0.00126784145
-0.0398,0.00129106911
-0.0396,0.00131486084
-0.0394,0.00133923243
-0.0392,0.00136420011
-0.039,0.00138978058
-0.0388,0.00141599103
-0.0386,0.00144279869
-0.0384,0.00147007471
-0.0382,0.00149803509
-0.038,0.00152669894
-0.0378,0.0015560859
-0.0376,0.00158621613
-0.0374,0.00161711028
-0.0372,0.00164878954
-0.037,0.00168127562
-0.0368,0.00171459073
-0.0366,0.00174875761
-0.0364,0.0017837995
-0.0362,0.00181974017
-0.036,0.00185660386
-0.0358,0.00189604217
-0.0356,0.00193456096
-0.0354,0.00197407829
-0.0352,0.00201462024
-0.035,0.00205621329
-0.0348,0.00209888429
-0.0346,0.00214266043
-0.0344,0.00218756921
-0.0342,0.00223363837
-0.034,0.00228089586
-0.0338,0.00232936976
-0.0336,0.00237908826
-0.0334,0.00243007952
-0.0332,0.00248237166
-0.033,0.00253599263
-0.0328,0.00259097013
-0.0326,0.00264686226
-0.0324,0.00270455639
-0.0322,0.00276368745
-0.032,0.00282428098
-0.0318,0.00288636165
-0.0316,0.00294995312
-0.0314,0.00301507787
-0.0312,0.00308175702
-0.031,0.00315001016
-0.0308,0.00321985517
-0.0306,0.00329102994
-0.0304,0.00336378571
-0.0302,0.00343817471
-0.03,0.0035142059
-0.0298,0.00359188549
-0.0296,0.0036712167
-0.0294,0.00375219956
-0.0292,0.0038348307
-0.029,0.00391910315
-0.0288,0.00400594648
-0.0286,0.00409331799
-0.0284,0.00418228505
-0.0282,0.00427282435
-0.028,0.0043649081
-0.0278,0.00445840489
-0.0276,0.00455324751
-0.0274,0.00464951659
-0.0272,0.00474716544
-0.027,0.00484614261
-0.0268,0.00494639192
-0.0266,0.00504785256
-0.0264,0.00515045922
-0.0262,0.00525414219
-0.026,0.00535882767
-0.0258,0.0054644379
-0.0256,0.00557089154
-0.0254,0.00567810395
-0.0252,0.00578600981
-0.0248,0.0141057711
-0.0246,0.0139968959
-0.0244,0.0138877582
-0.0242,0.0137784162
-0.024,0.0136689666
-0.0238,0.013559506
-0.0236,0.0134501305
-0.0234,0.0133409352
-0.0232,0.0132320139
-0.023,0.0131234586
-0.0228,0.0130153589
-0.0226,0.0129078021
-0.0224,0.0128008724
-0.0222,0.0126946509
-0.022,0.0125892154
-0.0218,0.0124846399
-0.0216,0.0123809946
-0.0214,0.0122783456
-0.0212,0.0121820978
-0.021,0.0120821602
-0.0208,0.0119833974
-0.0206,0.0118858588
-0.0204,0.0117895898
-0.0202,0.0116945542
-0.02,0.0116010443
-0.0198,0.0115104365
-0.0196,0.0114207187
-0.0194,0.011332425
-0.0192,0.011245577
-0.019,0.0111601927
-0.0188,0.0110762868
-0.0186,0.0109810666
-0.0184,0.010901755
-0.0182,0.0108239479
-0.018,0.0107476016
-0.0178,0.0106727658
-0.0176,0.010599439
-0.0174,0.0105276174
-0.0172,0.0104572955
-0.017,0.0103884658
-0.0168,0.0103211191
-0.0166,0.010255245
-0.0164,0.0101908315
-0.0162,0.0101278655
-0.016,0.010066333
-0.0158,0.0100062186
-0.0156,0.00994750664
-0.0154,0.0098901803
-0.0152,0.00983422233
-0.015,0.00977961492
-0.0148,0.00972633982
-0.0146,0.00967437842
-0.0144,0.00962553024
-0.0142,0.00957772542
-0.014,0.00953139558
-0.0138,0.00948666361
-0.0136,0.00944317387
-0.0134,0.00940090724
-0.0132,0.00935984464
-0.013,0.00931996708
-0.0128,0.0092812557
-0.0126,0.00924541462
-0.0124,0.00920971629
-0.0122,0.00917512974
-0.012,0.0091416369
-0.0118,0.00892083957
-0.0116,0.00870799652
-0.0114,0.00848362538
-0.0112,0.00827325582
-0.011,0.00806791508
-0.0108,0.00787141439
-0.0106,0.0076836747
-0.0104,0.00750535349
-0.0102,0.00733713752
-0.01,0.00717973709
-0.0098,0.00703387831
-0.0096,0.00688332934
-0.0094,0.00673073785
-0.0092,0.00658412112
-0.009,0.00644388698
-0.0088,0.00631046098
-0.0086,0.00618428377
-0.0084,0.00606580773
-0.0082,0.00595549249
-0.008,0.00585379944
-0.0078,0.00576118518
-0.0076,0.00567809397
-0.0074,0.00560494936
-0.0072,0.00554214518
-0.007,0.00549003631
-0.0068,0.00543342139
-0.0066,0.00540366199
-0.0064,0.00531424131
-0.0062,0.00527272505
-0.006,0.00522691758
-0.0058,0.00511099824
-0.0056,0.00507423165
-0.0054,0.00504406585
-0.0052,0.00501573051
-0.005,0.00498925681
-0.0048,0.00496467454
-0.0046,0.00494201192
-0.0044,0.00492129547
-0.0042,0.00490254986
-0.004,0.00488579777
-0.0038,0.00487105978
-0.0036,0.00485835422
-0.0034,0.00484769706
-0.0032,0.00483910184
-0.003,0.00483257956
-0.0028,0.00482813862
-0.0026,0.00481943515
-0.0024,0.0048129274
-0.0022,0.0048069785
-0.002,0.00480159053
-0.0018,0.00479676538
-0.0016,0.00479250476
-0.0014,0.00478890284
-0.0012,0.00478642108
-0.001,0.00478407799
-0.0008,0.00478187378
-0.0006,0.00477980864
-0.0004,0.00477788275
-0.0002,0.00477609628
0,0.0047778504
0.0002,0.00477869686
0.0004,0.00478054257
0.0006,0.00478470309
0.0008,0.00478892755
0.001,0.00479321576
0.0012,0.00479756757
0.0014,0.0048019828
0.0016,0.00480646128
0.0018,0.00481100282
0.002,0.00481560724
0.0022,0.00482027438
0.0024,0.00482491536
0.0026,0.00482538109
0.0028,0.00482696252
0.003,0.00482770746
0.0032,0.00483160894
0.0034,0.00483865933
0.0036,0.0048488449
0.0038,0.00486214594
0.004,0.00487853696
0.0042,0.00489798695
0.0044,0.00492045964
0.0046,0.00494591381
0.0048,0.0049743037
0.005,0.00500557937
0.0052,0.00503968707
0.0054,0.00507656973
0.0056,0.00511616735
0.0058,0.00515841738
0.006,0.00520325523
0.0062,0.00525061459
0.0064,0.00530042789
0.0066,0.00541077757
0.0068,0.00546201471
0.007,0.00550474994
0.0072,0.00555403044
0.0074,0.0056141007
0.0076,0.00568461867
0.0078,0.005765201
0.008,0.00585543218
0.0082,0.00595487361
0.0084,0.00606307213
0.0086,0.00617956778
0.0088,0.00630390058
0.009,0.00643561632
0.0092,0.00657427125
0.0094,0.00671943584
0.0096,0.00687069747
0.0098,0.00702541164
0.01,0.00716698303
0.0102,0.00731925175
0.0104,0.00749076001
0.0106,0.00766248145
0.0108,0.00784557938
0.011,0.00803931404
0.0112,0.00824297221
0.0114,0.00845587286
0.0116,0.00867737088
0.0118,0.00890685928
0.012,0.00915110972
0.0122,0.0091777771
0.0124,0.00920667754
0.0126,0.00924343558
0.0128,0.00928130186
0.013,0.0093202951
0.0132,0.00936043418
0.0134,0.00940500301
0.0136,0.00944774487
0.0138,0.00949169114
0.014,0.00953686115
0.0142,0.00958327426
0.0144,0.00963094976
0.0146,0.00967990685
0.0148,0.009731271
0.015,0.00978431172
0.0152,0.00983449081
0.0154,0.00989039575
0.0156,0.00994766936
0.0158,0.0100063289
0.016,0.0100663911
0.0162,0.0101278719
0.0164,0.0101907863
0.0166,0.0102551485
0.0168,0.0103190429
0.017,0.0103873778
0.0172,0.0104571944
0.0174,0.0105285018
0.0176,0.0106013073
0.0178,0.0106756168
0.018,0.0107514339
0.0182,0.0108287602
0.0184,0.010907595
0.0186,0.0109904284
0.0188,0.0110732203
0.019,0.0111575012
0.0192,0.0112432597
0.0194,0.011330481
0.0196,0.0114191471
0.0198,0.0115092364
0.02,0.0116007239
0.0202,0.0116917199
0.0204,0.0117863862
0.0206,0.0118823515
0.0208,0.0119795748
0.021,0.0120759117
0.0212,0.0121764314
0.0214,0.0122780604
0.0216,0.0123807409
0.0218,0.0124844108
0.022,0.0125890039
0.0222,0.0126944503
0.0224,0.0128006759
0.0226,0.0129076031
0.0228,0.0130146558
0.023,0.0131227672
0.0232,0.0132313283
0.0234,0.0133402494
0.0236,0.0134494386
0.0238,0.0135588024
0.024,0.0136682455
0.0242,0.013777672
0.0244,0.0138869853
0.0246,0.0139960887
0.0248,0.0141048475
0.025,0.00837905615
0.0252,0.00578669566
0.0254,0.00567873598
0.0256,0.00557142706
0.0258,0.00546793781
0.026,0.00536198789
0.0262,0.00525696896
0.0264,0.00515295865
0.0266,0.0050500307
0.0268,0.0049482547
0.027,0.00484769587
0.0272,0.00474841494
0.0274,0.00465046799
0.0276,0.00455390637
0.0278,0.0044587767
0.028,0.00436512079
0.0282,0.00427297573
0.0284,0.00418237392
0.0286,0.00409334316
0.0288,0.00400590679
0.029,0.00392008378
0.0292,0.00383588895
0.0294,0.0037533331
0.0296,0.00367242321
0.0298,0.00359316266
0.03,0.00351489995
0.0302,0.0034388868
0.0304,0.00336451577
0.0306,0.00329177789
0.0308,0.00322038423
0.031,0.00315045014
0.0312,0.00308210795
0.0314,0.00301533979
0.0316,0.00295012607
0.0318,0.00288644566
0.032,0.0028242761
0.0322,0.00276359371
0.0324,0.00270437384
0.0326,0.00264659093
0.0328,0.00259021871
0.033,0.00253523031
0.0332,0.00248159839
0.0334,0.00242929526
0.0336,0.00237829296
0.0338,0.00232856338
0.034,0.00228007835
0.0342,0.00223280967
0.0344,0.00218672927
0.0346,0.0021418092
0.0348,0.00209802169
0.035,0.00205533926
0.0352,0.00201373471
0.0354,0.00197318119
0.0356,0.0019336522
0.0358,0.00189512167
0.036,0.00185756395
0.0362,0.00182095384
0.0364,0.00178462891
0.0366,0.00174972487
0.0368,0.00171569576
0.037,0.00168251835
0.0372,0.00165016989
0.0374,0.00161862819
0.0376,0.00158787153
0.0378,0.00155787873
0.038,0.00152862915
0.0382,0.00150010263
0.0384,0.00147227955
0.0386,0.00144514077
0.0388,0.00141525883
0.039,0.00138895774
0.0392,0.00136737188
0.0394,0.00134228085
0.0396,0.00131778602
0.0398,0.00129387113
0.04,0.00127052041
0.0402,0.00124771852
0.0404,0.00122545052
0.0406,0.00120370196
0.0408,0.00118245874
0.041,0.00116170721
0.0412,0.00114143409
0.0414,0.00112162649
0.0416,0.0011022719
0.0418,0.00108335817
0.042,0.0010648735
0.0422,0.00104680644
0.0424,0.00102914588
0.0426,0.00101188103
0.0428,0.000995001419
0.043,0.000978496878
0.0432,0.000962357541
0.0434,0.000946573834
0.0436,0.00093113646
0.0438,0.000916036399
0.044,0.000901264891
0.0442,0.000886813437
0.0444,0.000872673786
0.0446,0.000858837926
0.0448,0.000845298083
0.045,0.000832046706
0.0452,0.000819076467
0.0454,0.000806380251
0.0456,0.000793951146
0.0458,0.000781782446
0.046,0.000769867634
0.0462,0.000758200382
0.0464,0.000746774548
0.0466,0.000735584161
0.0468,0.000724623424
0.047,0.000713886705
0.0472,0.000703368534
0.0474,0.000693063595
0.0476,0.000682966721
0.0478,0.000673072896
0.048,0.00066337724
0.0482,0.000653875013
0.0484,0.000644561608
0.0486,0.000635432546
0.0488,0.000626483473
0.049,0.000617710156
0.0492,0.000609108478
0.0494,0.000600674437
0.0496,0.000592404141
0.0498,0.000584293803
0.05,0.000576339742


==> data/Ypath_values.csv <==
-0.05,0.000584137710732139
-0.0498,0.000591777884266619
-0.0496,0.000599573527854498
-0.0494,0.000607528429076365
-0.0492,0.000615646483380015
-0.049,0.000623931697518391
-0.0488,0.000632388193103196
-0.0486,0.000641020210277848
-0.0484,0.000649832111513569
-0.0482,0.000658828385532443
-0.048,0.000668013651361187
-0.0478,0.00067637848506672
-0.0476,0.000684933389896695
-0.0474,0.000693683292719431
-0.0472,0.000702633266505026
-0.047,0.000711788535054719
-0.0468,0.000721154477884333
-0.0466,0.000730736635265466
-0.0464,0.000740540713428816
-0.0462,0.000750572589933275
-0.046,0.00076083831920496
-0.0458,0.000771344138249522
-0.0456,0.000782096472541865
-0.0454,0.000793101942096327
-0.0452,0.000804367367720785
-0.045,0.000815899777457714
-0.0448,0.000827706413214774
-0.0446,0.000839794737587489
-0.0444,0.000852172440875897
-0.0442,0.000864847448296624
-0.044,0.000877827927391608
-0.0438,0.000891122295633438
-0.0436,0.000904739228227445
-0.0434,0.000918687666108899
-0.0432,0.000932976824133719
-0.043,0.000947616199459224
-0.0428,0.000962615580111075
-0.0426,0.000977985053730457
-0.0424,0.000993735016494799
-0.0422,0.0010098761822034
-0.042,0.00102641959151743
-0.0418,0.00104122516236596
-0.0416,0.00105643530856357
-0.0414,0.00107206180688777
-0.0412,0.00108811679344752
-0.041,0.00110461277331835
-0.0408,0.00112156263021356
-0.0406,0.00113897963616154
-0.0404,0.00115687746115449
-0.0402,0.00117527018273001
-0.04,0.00119417229544141
-0.0398,0.00122508465421228
-0.0396,0.00125665282986142
-0.0394,0.00128889438430806
-0.0392,0.00132182736823524
-0.039,0.00135547033005955
-0.0388,0.00138984232442465
-0.0386,0.00142496292012641
-0.0384,0.00146085220736837
-0.0382,0.00149753080423494
-0.038,0.00153501986225989
-0.0378,0.00157334107095495
-0.0376,0.00161251666115149
-0.0374,0.00165256940699448
-0.0372,0.00169352262641406
-0.037,0.0017354001798848
-0.0368,0.00177822646726782
-0.0366,0.00182202642251374
-0.0364,0.00186682550598847
-0.0362,0.00191264969416582
-0.036,0.00195952546641336
-0.0358,0.00200433267511788
-0.0356,0.00205021042276794
-0.0354,0.00209718598592492
-0.0352,0.00214528704238669
-0.035,0.00219454163832946
-0.0348,0.00224497815052256
-0.0346,0.00229662524322672
-0.0344,0.0023495118193776
-0.0342,0.00240366696564695
-0.034,0.002459119890972
-0.0338,0.00251504303101279
-0.0336,0.00257231223553807
-0.0334,0.00263095645685763
-0.0332,0.00269100444588191
-0.033,0.00275248465194754
-0.0328,0.00281542511389218
-0.0326,0.00287985334212868
-0.0324,0.00294579619152991
-0.0322,0.00301327972501453
-0.032,0.0030823290678141
-0.0318,0.00315030240184822
-0.0316,0.00321985456380237
-0.0314,0.00329100625578426
-0.0312,0.00336377655337719
-0.031,0.00343818271689683
-0.0308,0.00351423999608939
-0.0306,0.0035919614293878
-0.0304,0.00367135763907655
-0.0302,0.00375243662396288
-0.03,0.00383520355141089
-0.0298,0.00391651903824456
-0.0296,0.00399948099237623
-0.0294,0.00408408399991508
-0.0292,0.00417031899945265
-0.029,0.00425817310605438
-0.0288,0.00434762944956948
-0.0286,0.00443866702917561
-0.0284,0.00453126058533668
-0.0282,0.00462538049049862
-0.028,0.00472099266488716
-0.0278,0.00481369381868345
-0.0276,0.00490774245772079
-0.0274,0.00500309046946159
-0.0272,0.0050996875928531
-0.027,0.00519748560624508
-0.0268,0.00529644632917374
-0.0266,0.0053965486155567
-0.0264,0.00549775588122616
-0.0262,0.00559978316102898
-0.026,0.00570122874939061
-0.0258,0.0057921722863157
-0.0256,0.00587998353999989
-0.0254,0.00607193714007611
-0.0252,0.00652076223774682
-0.025,0.0104316761753166
-0.0248,0.0141098044596355
-0.0246,0.0137136482645755
-0.0244,0.013609088494133
-0.0242,0.0135226688188154
-0.024,0.0134287261007627
-0.0238,0.0133402175964471
-0.0236,0.0132518819605906
-0.0234,0.0131643214369989
-0.0232,0.0130776355026373
-0.023,0.0129918738668648
-0.0228,0.0129071092588788
-0.0226,0.0128234302088627
-0.0224,0.0127409295437371
-0.0222,0.0126596986208095
-0.022,0.0125798252569065
-0.0218,0.0125119875141604
-0.0216,0.0124458667214515
-0.0214,0.0123815438229311
-0.0212,0.0123190959219255
-0.021,0.0122585963615332
-0.0208,0.0122001148173265
-0.0206,0.0121437174080544
-0.0204,0.0120894668270599
-0.0202,0.0120374224946468
-0.02,0.0116082879717313
-0.0198,0.011522441138786
-0.0196,0.0114348453538334
-0.0194,0.0113454466923569
-0.0192,0.0112541889955376
-0.019,0.0111610137538608
-0.0188,0.0110658599834352
-0.0186,0.0109686640944935
-0.0184,0.0108693597515052
-0.0182,0.0107678777242802
-0.018,0.0106641457293969
-0.0178,0.0106000039273539
-0.0176,0.010534409044078
-0.0174,0.0104673112281731
-0.0172,0.0103986583284621
-0.017,0.0103283957604863
-0.0168,0.0102564663636742
-0.0166,0.0101828102484202
-0.0164,0.0101073646322468
-0.0162,0.0100300636641434
-0.016,0.00995083823609369
-0.0158,0.00990377498600115
-0.0156,0.00985551243405881
-0.0154,0.00980600426318637
-0.0152,0.00975520174911185
-0.015,0.00970305360279526
-0.0148,0.00964950580041302
-0.0146,0.00959450139975689
-0.0144,0.00953798034178119
-0.0142,0.00947987923589872
-0.014,0.00942013112747616
-0.0138,0.00938711240111894
-0.0136,0.00935313447351785
-0.0134,0.00931815507581745
-0.0132,0.00928212943012564
-0.013,0.00924501006170875
-0.0128,0.00920674659420661
-0.0126,0.00916728552607077
-0.0124,0.00912656998621211
-0.0122,0.00908453946659835
-0.012,0.00898363129365893
-0.0118,0.00883066665733114
-0.0116,0.0086698038193823
-0.0114,0.00850113650748039
-0.0112,0.00832488125298777
-0.011,0.00814141504828475
-0.0108,0.0079513237625566
-0.0106,0.00775546427751404
-0.0104,0.00755504391676505
-0.0102,0.00735172124905727
-0.01,0.00714773245541372
-0.0098,0.006946046596165
-0.0096,0.00675055028925956
-0.0094,0.0066016163763808
-0.0092,0.00651581782129482
-0.009,0.00642442327723821
-0.0088,0.00632749674383949
-0.0086,0.00622520719188269
-0.0084,0.00611786309816921
-0.0082,0.00600595724056431
-0.008,0.00589022460425215
-0.0078,0.00577171680518056
-0.0076,0.0056518968444121
-0.0074,0.00553275795511844
-0.0072,0.00541696920947593
-0.007,0.00536354944354305
-0.0068,0.00532932919256352
-0.0066,0.00529116538906473
-0.0064,0.00524902408227077
-0.0062,0.00520294224341582
-0.006,0.00515305599750483
-0.0058,0.0050996385355336
-0.0056,0.00504315092671443
-0.0054,0.00498431000836492
-0.0052,0.00492417863112849
-0.005,0.00486428463367324
-0.0048,0.00486295420210664
-0.0046,0.00486017442642752
-0.0044,0.00485361949415723
-0.0042,0.00484294658784331
-0.004,0.004827804089082
-0.0038,0.00480784441931255
-0.0036,0.00478274561013875
-0.0034,0.00475224666486676
-0.0032,0.00471620477818026
-0.003,0.00467493234997124
-0.0028,0.00466635725625278
-0.0026,0.00465850081282458
-0.0024,0.00465136666113618
-0.0022,0.00464495812919527
-0.002,0.00463927822396545
-0.0018,0.00463432962442961
-0.0016,0.0046301146753556
-0.0014,0.00462735359217342
-0.0012,0.00462555557747587
-0.001,0.00462383860155224
-0.0008,0.00462220275467805
-0.0006,0.00462064812299248
-0.0004,0.00461917478847592
-0.0002,0.00461778282892849
0,0.00461647231794973
0.0002,0.00461778283327043
0.0004,0.00461917479719141
0.0006,0.00462064813611282
0.0008,0.00462220277223423
0.001,0.00462383862357493
0.0012,0.00462555560399543
0.0014,0.00462735362321989
0.0016,0.00463011471089579
0.0018,0.00463432966447927
0.002,0.00463927826861755
0.0022,0.00464495817854033
0.0024,0.00465136671526215
0.0026,0.00465850087181682
0.0028,0.00466635732019399
0.003,0.00467493241894145
0.0032,0.004716204850767
0.0034,0.00475224674500472
0.0036,0.00478274569715744
0.0038,0.00480784451257296
0.004,0.00482780418798624
0.0042,0.00484294669183822
0.0044,0.00485361960273464
0.0046,0.00486017453912257
0.0048,0.00486295431849521
0.005,0.00486428475355388
0.0052,0.00492417875958844
0.0054,0.00498431014492085
0.0056,0.0050431510708445
0.0058,0.00509963868670438
0.006,0.00515305615518859
0.0062,0.00520294240710129
0.0064,0.00524902425146948
0.0066,0.00529116556331438
0.0068,0.00532932937142942
0.007,0.00536354962661834
0.0072,0.00541696939773034
0.0074,0.00553275815172201
0.0076,0.00565189704898524
0.0078,0.00577171701730001
0.008,0.00589022482347459
0.0082,0.006005957466442
0.0084,0.00611786333026016
0.0086,0.00622520742975709
0.0088,0.00632749698708353
0.009,0.00642442352545631
0.0092,0.00651581807411065
0.0094,0.00660161663343756
0.0096,0.00675055054993048
0.0098,0.0069460468603139
0.01,0.00714773272310682
0.0102,0.00735172152031851
0.0104,0.00755504419158067
0.0106,0.00775546455583752
0.0108,0.00795132404431378
0.011,0.00814141533337867
0.0112,0.00832488154130312
0.0114,0.00850113679888754
0.0116,0.00866980411374076
0.0118,0.00883066695449253
0.012,0.00898363159346947
0.0122,0.00908453974198622
0.0124,0.00912657026764953
0.0126,0.0091672858134781
0.0128,0.00920674688751777
0.013,0.00924501036087017
0.0132,0.0092821297350953
0.0134,0.00931815538656403
0.0136,0.00935313479001992
0.0138,0.00938711272336431
0.014,0.00942013145546114
0.0142,0.00947987955985887
0.0144,0.00953798066176546
0.0146,0.00959450171580789
0.0148,0.0096495061125673
0.015,0.00970305391108361
0.0152,0.00975520205355956
0.0154,0.0098060045638135
0.0156,0.00985551273088045
0.0158,0.00990377527902761
0.016,0.00995083852533072
0.0162,0.0100300639533241
0.0164,0.010107364921577
0.0166,0.0101828105381055
0.0168,0.0102564666539208
0.017,0.0103283960515008
0.0172,0.0103986586204514
0.0174,0.0104673115213453
0.0176,0.0105344093386418
0.0178,0.0106000042235191
0.018,0.0106641460273742
0.0182,0.0107678780267189
0.0184,0.0108693600579078
0.0186,0.0109686644043679
0.0188,0.0110658602962941
0.019,0.0111610140692216
0.0192,0.0112541893129216
0.0194,0.011345447011289
0.0196,0.0114348456738419
0.0198,0.0115224414594024
0.02,0.0116082882924897
0.0202,0.0120374228862572
0.0204,0.0120894672160364
0.0206,0.0121437177944455
0.0208,0.0122001152011794
0.021,0.0122585967428938
0.0212,0.0123190963008379
0.0214,0.0123815441994384
0.0216,0.0124458670955956
0.0218,0.0125119878859823
0.022,0.0125798256264458
0.0222,0.0126596989881049
0.0224,0.0127409299088256
0.0226,0.0128234305717808
0.0228,0.0129071096196615
0.023,0.0129918742255468
0.0232,0.0130776358592523
0.0234,0.0131643217915794
0.0236,0.0132518823131687
0.0238,0.0133402179470534
0.024,0.0134287264494268
0.0242,0.0135226691655633
0.0244,0.0136090888389872
0.0246,0.0137136486075726
0.0248,0.0141098048008818
0.025,0.0104316765245863
0.0252,0.00652076190308555
0.0254,0.00607193680651389
0.0256,0.00587998320790303
0.0258,0.00579217195570961
0.026,0.00570122842022954
0.0262,0.00559978283326967
0.0264,0.00549775555483013
0.0266,0.00539654829049112
0.0268,0.005296446005409
0.027,0.00519748528375407
0.0272,0.00509968727161008
0.0274,0.0050030901494429
0.0276,0.00490774213890407
0.0278,0.00481369350104782
0.028,0.00472099234841302
0.0282,0.00462538017516964
0.0284,0.00453126027113523
0.0286,0.00443866671608524
0.0288,0.00434762913757443
0.029,0.00425817279513992
0.0292,0.00417031868960469
0.0294,0.00408408369112019
0.0296,0.00399948068462174
0.0298,0.00391651873151829
0.03,0.00383520324570125
0.0302,0.00375243631925933
0.0304,0.00367135733536829
0.0306,0.00359196112666442
0.0308,0.00351423969434083
0.031,0.00343818241611355
0.0312,0.00336377625354984
0.0314,0.00329100595690384
0.0316,0.00321985426586021
0.0318,0.0031503021048358
0.032,0.00308232877172323
0.0322,0.00301327942983692
0.0324,0.00294579589725752
0.0326,0.00287985304875375
0.0328,0.00281542482140713
0.033,0.00275248436034492
0.0332,0.00269100415515448
0.0334,0.00263095616699823
0.0336,0.0025723119465397
0.0338,0.00251504274286865
0.034,0.00245911960367529
0.0342,0.00240366667919068
0.0344,0.0023495115337552
0.0346,0.00229662495843174
0.0348,0.0022449778665485
0.035,0.00219454135517009
0.0352,0.00214528676003578
0.0354,0.00209718570437638
0.0356,0.00205021014201568
0.0358,0.00200433239515595
0.036,0.00195952518723589
0.0362,0.00191264941576491
0.0364,0.00186682522835818
0.0366,0.00182202614564824
0.0368,0.00177822619116133
0.037,0.00173539990453169
0.0372,0.0016935223518087
0.0374,0.00165256913313138
0.0376,0.0016125163880252
0.0378,0.00157334079856017
0.038,0.00153501959059141
0.0382,0.00149753053328761
0.0384,0.00146085193713716
0.0386,0.00142496265060639
0.0388,0.001389842055611
0.039,0.00135547006194759
0.0392,0.00132182710082034
0.0394,0.00128889411758581
0.0396,0.00125665256382746
0.0398,0.0012250843888624
0.04,0.00119417203077158
0.0402,0.00117526991967355
0.0404,0.00115687719969478
0.0406,0.00113897937628208
0.0408,0.00112156237189818
0.041,0.00110461251655102
0.0412,0.0010881165382125
0.0414,0.00107206155316948
0.0416,0.00105643505634667
0.0418,0.00104122491163533
0.042,0.00102641934225816
0.0422,0.00100987593440028
0.0424,0.000993734770133423
0.0426,0.00097798480879666
0.0428,0.000962615336590881
0.043,0.000947615957338799
0.0432,0.000932976583399448
0.0434,0.000918687426747378
0.0436,0.00090473899022542
0.0438,0.000891122058977852
0.044,0.000877827692069545
0.0442,0.000864847214295371
0.0444,0.000852172208182883
0.0446,0.000839794506190325
0.0448,0.000827706183101216
0.045,0.000815899548615695
0.0452,0.000804367140138387
0.0454,0.000793101715761758
0.0456,0.000782096247443543
0.0458,0.000771343914375947
0.046,0.000760838096544813
0.0462,0.000750572368475377
0.0464,0.00074054049316211
0.0466,0.000730736416179055
0.0468,0.000721154259967435
0.047,0.000711788318296694
0.0472,0.000702633050895348
0.0474,0.000693683078247746
0.0476,0.000684933176552736
0.0478,0.000676378272840354
0.048,0.000668013440242412
0.0482,0.000658828175512804
0.0484,0.000649831902583394
0.0486,0.000641020002427574
0.0488,0.000632387986323374
0.049,0.0006239314917997
0.0492,0.000615646278713225
0.0494,0.000607528225452363
0.0496,0.000599573325264275
0.0498,0.000591777682701277
0.05,0.000584137510182877

